Crash-Stop Failures in Asynchronous Multiparty Session Types

Session types provide a typing discipline for message-passing systems. However, their theory often assumes an ideal world: one in which everything is reliable and without failures. Yet this is in stark contrast with distributed systems in the real world. To address this limitation, we introduce a new asynchronous multiparty session types (MPST) theory with crash-stop failures, where processes may crash arbitrarily and cease to interact after crashing. We augment asynchronous MPST and processes with crash handling branches, and integrate crash-stop failure semantics into types and processes. Our approach requires no user-level syntax extensions for global types, and features a formalisation of global semantics, which captures complex behaviours induced by crashed/crash handling processes. Our new theory covers the entire spectrum, ranging from the ideal world of total reliability to entirely unreliable scenarios where any process may crash, using optional reliability assumptions. Under these assumptions, we demonstrate the sound and complete correspondence between global and local type semantics, which guarantee deadlock-freedom, protocol conformance, and liveness of well-typed processes by construction, even in the presence of crashes.

==> results/milliseconds.txt <==
Order	Example	ID	ReadFile	Projection	EffpiGen	ScalaGen	Total
1	PingPongAll	1	0.0175992675346111	0.000699592507120703	0.00483579974393966	0.062954704047439	0.179939336633721
2	PingPongNone	2	0.0311942393436861	0.000769661039233719	0.00646894601971472	0.0770999067643803	0.20803099227847
3	AdderAll	3	0.0329782716829663	0.00151617687975998	0.0228524268923778	0.189590576936992	0.390308441289396
4	AdderNone	4	0.068668753280265	0.00171870619617202	0.0255024954601188	0.234748854858465	0.492647808953037
5	TwoBuyerAll	5	0.0352111488570804	0.0026640684877213	0.0288675929771394	0.225340164156011	0.456904626857316
6	TravelAll	11	0.0445694497842582	0.00342790668018662	0.0408430852312807	0.306114154543197	0.605324883057697
7	TravelAS	12	0.0698910640857737	0.00428317489996818	0.0468935145675299	0.343384386032967	0.674952112430867
8	TravelA	13	0.0758025401035688	0.00427015787453098	0.0472135803196357	0.349919112500783	0.687131886388846
9	LoggerAll	14	0.0580888630674365	0.00468277778563638	0.0488180384002755	0.377699495997421	0.692669698914729
10	OAuthAll	7	0.0504861337483119	0.00520099118552566	0.0518697062248402	0.41060344477669	0.733953147884858
11	LoggerIC	15	0.115141006005229	0.00874660280718276	0.0789677655137369	0.540077475806363	1.06704108899022
12	LoggerI	16	0.129138136688582	0.00946164310439592	0.0839413948251618	0.563131228458244	1.13373468860829
13	TwoBuyerR	6	0.124753141864268	0.00898776121783478	0.0824498408654262	0.699930827020708	1.23656025437072
14	CBreakerAll	17	0.122679312043048	0.00925085674183854	0.10926865620632	1.08063508826085	1.8010111396807
15	OAuthSA	8	0.132253558237974	0.0122141937399233	0.0984843834373857	0.552133564240852	1.07847119923406
16	CBreakerASRec	19	0.207394032551009	0.0141489375809369	0.148131226978579	1.53910786897893	2.42011152531661
17	CBreakerAS	18	0.186578761604634	0.0143626579264528	0.146148766517302	1.45040680785191	2.2709834004902
18	OAuthS	9	0.20489385321889	0.0174335845821363	0.122290882234166	0.723707180433175	1.43904136694452
19	OAuthNone	10	0.40560209352321	0.0230283406124501	0.143949227118853	0.952470916859967	2.05466609338144

